Tackling Corruption With Agents & ICT: A Vision

Corruption is universally considered as an undesirable characteristic of public services. But despite attempts to simplify and automate such services, there is very little prior work to detect, handle or prevent corruption in computation literature. This is particularly surprising given the significant advances made in detecting fraud, a relevant but different form of public impropriety afflicting businesses. In this paper, we paint a vision of how information and communications technology (ICT), and specifically agent-based methods, can help tackle corruption in public services and identify challenges to achieve the vision.

==> feedbacks/CACM-CoverLetter.txt <==
Editor
CACM							29 Jan 2014

Dear Editor

Please find attached a manuscript titled, "Tackling Corruption With ICT: A Vision",
under the contributed article category of submissions sought by CACM. As per cover 
letter guidelines, the summary information in format is given below.

Hope this is in order.

Regards,
Biplav Srivastava
Email: sbiplav@in.ibm.com

---------------


* Title and the central theme of the article

  Title: 
     Tackling Corruption With ICT: A Vision

  Central Theme:
     The central theme of the article is that attempts to reduce corruption in 
     public services can be made with ICT, and the paper sketches a vision of
     how this could be done.


* Statement addressing why the material is important to the computing field 
  and of value to the Communications reader; and,

  Corruption is universally considered as an undesirable characteristic of public     
  services. But despite attempts to simplify and automate such services, there is 
  very little prior work to detect, handle or prevent corruption in computation
  literature. In this paper, we paint a vision of how information and communications   
  technology (ICT) can help tackle corruption in public services and identify 
  challenges to achieve the vision.

  The Communications reader will be interested to understand corruption area better
  and how current and new techniques can help to address it.


* Names and email addresses of three or more recognized experts who would 
  be considered appropriate to review the submission.

  1. Prof. Anupam Joshi, joshi@cs.umbc.edu
  2. Prof. Munindar P. Singh, mpsingh@ncsu.edu 
  3. Prof. Jana Koehler, jana.koehler@hslu.ch
  4. Prof. Amit Sheth, "Amit Sheth" <amit@knoesis.org>


  



==> feedbacks/ijcai-Review.txt <==
Dear Nidhi Rajshree, Nirmit Desai, Biplav Srivastava,

I regret to inform you that your paper

Title: A Computational Model for Corruption Assessment
Authors: Nidhi Rajshree, Nirmit Desai, Biplav Srivastava 

has not been accepted at IJCAI 2013.
The competition was very strong this year, 
and unfortunately many good papers could 
not be accepted. Out of the 1473 submissions, only 413
have been accepted, for an acceptance rate of about 28%.

We understand that every paper is the result of the careful thought 
and hard work of its authors. I hope that the reviewers' comments (attached below) 
will help you to improve your paper. Every paper received at least three reviews,
which were provided by 434 members of the senior program committee and 
over 1000 members of the program committee. 
The review process for each paper was 
overseen by one of 35 area chairs, who monitored the reviews of the papers 
and supervised the discussion after the author feedback period. During the 
discussion period, the author feedback was taken into account for the final
discussion and, when necessary, additional reviews were collected. Discussions
were often very detailed and, in most cases, led to resolution of 
issues brought up by the reviewers.  When needed, the area chair wrote a meta-review, justifying the recommendation for the paper.
The program chair consulted with the area chairs in order to reach final decisions. While it is impossible for 
a process of this scope to be flawless, the entire organization (area chairs, 
senior program committee members, program committee members, additional reviewers, technical staff) made a  
tremendous effort to be as fair and careful as possible.

In addition to an outstanding technical 
program, this year's conference program includes 
a doctoral program, 36 workshops, 24 tutorials, exciting invited talks and panels,
a robotic competition, and a video competition. For more details on all the 
IJCAI 2013 events, please see ijcai13.org.

I look forward to seeing you in Beijing!

Best regards,
Francesca Rossi
IJCAI 2013 Program Chair
------------- Review from Reviewer 1 -------------
Relevance                                     : 5
Originality                                   : 3
Significance                                  : 4
Technical quality                             : 6
Readability and organization                  : 7
Overall recommendation                        : 4
Confidence                                    : 7
Recommend for oral presentation               : 1
{CRITERIONNAME_09}: {CRITERIONVALUE_09}
{CRITERIONNAME_10}: {CRITERIONVALUE_10}

-- Comments to the author(s):
Please structure your review as follows. 

For the sake of readability, please leave the words written in capital letters.

The questions are there to help you structure and write your comments.

Feel free to leave some of the questions or to replace them with your text.



For papers submitted to the AI and Computational Sustainability Track, please write comments related to the special track in every applicable criteria.



SUMMARY:



Corruption is a common disease in the provision of public services. This paper identifies patterns of corruption, presents a meta-model that can be used to describe this corruption, presents a formalism for the meta-model and provides some analysis of the meta-model. It presents two real examples of public services in two countries and from these examples, the meta-model and the analysis is qualified.





RELEVANCE:



In relation to "AI and Computational Sustainability" the paper discusses a valid societal problem, corruption, and attempts to define it formally using First-Order logic. The use of the words 'computational' and 'agent' in the paper seem to define a broader scope than would be expected for the "AI and computational sustainability" track. Computational seems to be used to define ICT applied in the automation of process. Agent-delivered services does not seem to be well explained in the paper to convey the conventional meaning of 'agents' in AI.



ORIGINALITY:



The paper presents some originality in describing the patterns associated with corruption using logic. Corruption overall seems to be a complex problem to define formally because of all the different shades it can take on. The paper identifies some facets of corruption based on two examples and tries to generalize a model using logic. 



As regards "AI and Computational Sustainability" the paper seems not to give a clear indication of how such a solution could be scaled or implemented. The part on automation seems to be disjoint from the formal analysis of the model using logic.



SIGNIFICANCE:

  

The contribution to AI as a field is limited in this paper. However it provides a way of describing processes and knowledge related to corruption using logic. The selection of AI techniques to use is not clear in the paper. The paper asks some pertinent questions on corruption and uses the model to address them. The premise of the model seems to be if two similar inputs into a system result in different outputs or different output times, corruption has taken place. It is not clear what happens for the case of the two inputs being corrupted and having the same corrupt output which would be the normal case, if the driving permit system is corrupt for example, then it is likely similar inputs will have similar outputs, yet the system is still corrupt. 



TECHNICAL QUALITY:



The paper presents a convincing deduction of corruption patterns identified from the two examples using logic however there are still some open questions about some aspects 

- It is not clear how the meta-model came to be, the authors "present" it based on the two examples. A small note to describe its derivation would be helpful.

- It appears the authors derive the meta-model and corresponding logic formalism as well as the patterns of corruption from the two case studies, and then evaluate their methods on the two case studies. The evaluation as such seems to be biased. Evaluating on a different case study would have been ideal.



READABILITY AND ORGANIZATION: 



Paper seems to be well organized. There are however a couple of typos;-

- Page 2, 3rd paragraph of section 2.2 "...finger prints *and* taken and ...." should be *are* instead.

- Page 5, section 5 beginning sentence. " In this section, we *investigate explore*......" 

- Page 6, first sentence " 3. Making complex decisions......reasonable *sustitute* ..." should be substitute

- Page 6, section 8, last sentence " ultimately *initating*..." should be initiating
-- Summary:
The paper presents a novel way of defining corruption using First-Order logic. However the major artifacts of the paper, the models, corruption patterns etc seem to lean more on the heuristic side. The evaluation also seems to be biased since the same studies used to generate the model are used in the evaluation. 
---------- End of Review from Reviewer 1 ----------

------------- Review from Reviewer 2 -------------
Relevance                                     : 3
Originality                                   : 6
Significance                                  : 4
Technical quality                             : 5
Readability and organization                  : 8
Overall recommendation                        : 3
Confidence                                    : 5
Recommend for oral presentation               : 1
{CRITERIONNAME_09}: {CRITERIONVALUE_09}
{CRITERIONNAME_10}: {CRITERIONVALUE_10}

-- Comments to the author(s):




SUMMARY:



The paper describes a logical framework for describing processes that can capture/model (potential) corruption. Nice analysis of case studies is presented.



RELEVANCE:



The paper is not very relevant to IJCAI. The only connection between the paper and computers is Section 5.2: how process automation reduce corruption. Formulating processes as first-order logic is weakly related to AI (prolog?).



ORIGINALITY:



The paper is original (as far as I can tell) and introduce a new logical framework that can detect potential corruptibility of processes. 



SIGNIFICANCE:



Not very. The paper's main contribution is a set of predicates and their application to interesting case studies



TECHNICAL QUALITY:



The paper is not highly technical. The research methodology is more qualitative, which focuses more on studying case studies and arguing in favor of the authors hypothesis.



READABILITY AND ORGANIZATION: 



The paper is well written and easy to follow. The introduction motivates the work nicely and lists the contributions clearly.



MINOR COMMENTS



- Section 3: "The requester and the owners" --> The role "owner" is not described in Figure 3. I believe authors meant *providers*

-Section 3.3: under "reviewability", "discretion" is repeated.

- Section 3.3: the recursive definition of discretion is not clear. 


-- Summary:
The paper presents a logical framework that is rich enough to allow detecting whether a process is prone to corruption or not. The presented case-studies are interesting and clearly show the authors strong background, and also while the main topic (detecting corruptibility of processes) is of high practical significance.



However, I do not see the paper as highly relevant to IJCAI. The aspects of "artificial intelligence" are almost non-existent in the paper (first order logic is used in AI for sure, but in itself is not enough).




---------- End of Review from Reviewer 2 ----------

------------- Review from Reviewer 3 -------------
Relevance                                     : 9
Originality                                   : 5
Significance                                  : 5
Technical quality                             : 4
Readability and organization                  : 6
Overall recommendation                        : 5
Confidence                                    : 8
Recommend for oral presentation               : 1
{CRITERIONNAME_09}: {CRITERIONVALUE_09}
{CRITERIONNAME_10}: {CRITERIONVALUE_10}

-- Comments to the author(s):
SUMMARY:



This paper proposes to use a first-order language to represent various aspects of (business) processes, and apply that to assessing corruption in public services. Two examples are given to illustrate how this formal method works. And some discussion is given to indicate how process automation and open data can help to prevent corruption. 



RELEVANCE:



This work is relevant to AI since it applies knowledge representation in automatically detecting corruptions in public services. 



ORIGINALITY:



The application of knowledge representation in formalising business processes is not new, but it does provide a new first-order vocabulary formalising the patters related to corruptions. 





SIGNIFICANCE:



This work addresses an important question facing our society: how to detect and prevent corruption in public services. Its contribution in providing a new vocabulary to formalise the patters related to corruptions is certainly a welcome addition to the research field. But I am afraid that this alone is not significant enough. In section 3.3, some patters are formally expressed in the language ANITI, but these formal expressions are not explicitly used in addressing the questions in section 3.5, or the evaluations provided in section 4. There is no algorithm or automated methods provided to solve the proposed problem. 



TECHNICAL QUALITY:

 

It does provide an evaluation of the proposed method in section 4, but the evaluation itself is pretty informal, e.g., "The process has little reviewability and low visibility since there is no escalation mechanism." Also some informal concepts make it difficult to evaluate formally, e.g., "assume that the inputs are approximately same", or "in much faster time than". 



In a nutshell, this paper translates the corruption detection problem into a model checking problem: the models are the process meta-models and the formulae are the ANITI sentences, and you check whether the models satisfy the sentences. It is known that model checking of first-order formulae over finite first-order structures (models) is PSPACE-complete. 



READABILITY AND ORGANIZATION: 



The paper has a clear structure, and the motivating example are helpful. I think it needs to add more mathematical rigour. For example, Figure 1 and 2 describe two processes, but there is no formal definition of these processes, and it is also very difficult to associate the process meta-model with these processes. Section 4 should formulate the model checking problem precisely, and explicitly verify that some formulae are not satisfied in the example models. Section 5 should provide a formal definition of automated process, including the syntax and semantics of conditions and policies described here.  Section 6 adds little weight to the paper. 



Some other comments: 



* Acronyms such as BPMN, ANITI are given without mentioning what they stand for. 



* The font in Figure 1 and 2 is too small to read. 



* Page 2, left column: "The change is address may ..." => "The change of address may ..."



* Page 3, right column: "<-" is given without explanation; 

"Discretition" seems to be a circular definition; 

Under "Reviewability", discretion(n) is a typo. 

In "visibleProcesses(r,n)", what does "n's implementation" mean?



* Page 7: the format of some of the references reads bad, e.g., in [OD, 2013], [Online, 2013]. 


-- Summary:
This paper try to tackle an important problem using formal methods. But the contribution is not significant enough and the technical quality is below average. Therefore, I think it is a borderline paper. 
---------- End of Review from Reviewer 3 ----------

////////////////////////////////////////////////////
Powered by ConfMaster.net
///////////////////////////////////////////////////


